Ergodic Rate Analysis of Two-State Pinching-Antenna Systems

Flexible Antenna Systems (FAS) are a key enabler of next-generation wireless networks, allowing the antenna aperture to be dynamically reconfigured to adapt to channel conditions and service requirements. In this context, pinching-antenna systems (PASs) implemented on software-controllable dielectric waveguides provide the ability to reconfigure both channel characteristics and path loss by selectively exciting discrete radiation points. Existing works, however, typically assume continuously adjustable pinching positions, neglecting the spatial discreteness imposed by practical implementations. This paper develops a closed-form analytical framework for the ergodic rate of two-state PASs, where pinching antennas are fixed and only their activation states are controlled. To quantify the impact of spatial discretization, pinching discretization efficiency is introduced, characterizing the performance gap relative to the ideal continuous case. Finally, numerical results show that near-continuous performance can be achieved with a limited number of pinching points, providing design insights for scalable PASs.

==> Fig1_10_1.dat <==
   9.0000000e+01   5.0044868e+00
   9.3010300e+01   5.9797789e+00
   9.4771213e+01   6.5563949e+00
   9.6020600e+01   6.9672381e+00
   9.6989700e+01   7.2866427e+00
   9.7781513e+01   7.5479919e+00
   9.8450980e+01   7.7691792e+00
   9.9030900e+01   7.9609197e+00
   9.9542425e+01   8.1301407e+00
   1.0000000e+02   8.2815802e+00
   1.0041393e+02   8.4186225e+00
   1.0079181e+02   8.5437689e+00
   1.0113943e+02   8.6589206e+00
   1.0146128e+02   8.7655568e+00
   1.0176091e+02   8.8648506e+00
   1.0204120e+02   8.9577484e+00
   1.0230449e+02   9.0450244e+00
   1.0255273e+02   9.1273205e+00
   1.0278754e+02   9.2051744e+00
   1.0301030e+02   9.2790412e+00
   1.0322219e+02   9.3493095e+00
   1.0342423e+02   9.4163137e+00
   1.0361728e+02   9.4803435e+00
   1.0380211e+02   9.5416519e+00
   1.0397940e+02   9.6004609e+00
   1.0414973e+02   9.6569662e+00
   1.0431364e+02   9.7113415e+00
   1.0447158e+02   9.7637416e+00
   1.0462398e+02   9.8143051e+00
   1.0477121e+02   9.8631562e+00
   1.0491362e+02   9.9104072e+00
   1.0505150e+02   9.9561596e+00
   1.0518514e+02   1.0000506e+01
   1.0531479e+02   1.0043529e+01
   1.0544068e+02   1.0085306e+01
   1.0556303e+02   1.0125908e+01
   1.0568202e+02   1.0165398e+01
   1.0579784e+02   1.0203836e+01
   1.0591065e+02   1.0241276e+01
   1.0602060e+02   1.0277770e+01
   1.0612784e+02   1.0313363e+01
   1.0623249e+02   1.0348098e+01
   1.0633468e+02   1.0382018e+01
   1.0643453e+02   1.0415158e+01
   1.0653213e+02   1.0447553e+01
   1.0662758e+02   1.0479238e+01
   1.0672098e+02   1.0510241e+01
   1.0681241e+02   1.0540592e+01
   1.0690196e+02   1.0570318e+01
   1.0698970e+02   1.0599443e+01
   1.0707570e+02   1.0627993e+01
   1.0716003e+02   1.0655988e+01
   1.0724276e+02   1.0683450e+01
   1.0732394e+02   1.0710399e+01
   1.0740363e+02   1.0736854e+01
   1.0748188e+02   1.0762833e+01
   1.0755875e+02   1.0788352e+01
   1.0763428e+02   1.0813428e+01
   1.0770852e+02   1.0838075e+01
   1.0778151e+02   1.0862308e+01
   1.0785330e+02   1.0886141e+01
   1.0792392e+02   1.0909586e+01
   1.0799341e+02   1.0932657e+01
   1.0806180e+02   1.0955365e+01
   1.0812913e+02   1.0977720e+01
   1.0819544e+02   1.0999735e+01
   1.0826075e+02   1.1021418e+01
   1.0832509e+02   1.1042781e+01
   1.0838849e+02   1.1063831e+01
   1.0845098e+02   1.1084579e+01
   1.0851258e+02   1.1105033e+01
   1.0857332e+02   1.1125201e+01
   1.0863323e+02   1.1145091e+01
   1.0869232e+02   1.1164710e+01
   1.0875061e+02   1.1184067e+01
   1.0880814e+02   1.1203166e+01
   1.0886491e+02   1.1222017e+01
   1.0892095e+02   1.1240624e+01
   1.0897627e+02   1.1258994e+01
   1.0903090e+02   1.1277134e+01
   1.0908485e+02   1.1295048e+01
   1.0913814e+02   1.1312742e+01
   1.0919078e+02   1.1330222e+01
   1.0924279e+02   1.1347493e+01
   1.0929419e+02   1.1364559e+01
   1.0934498e+02   1.1381426e+01
   1.0939519e+02   1.1398098e+01
   1.0944483e+02   1.1414579e+01
   1.0949390e+02   1.1430874e+01
   1.0954243e+02   1.1446988e+01
   1.0959041e+02   1.1462923e+01
   1.0963788e+02   1.1478684e+01
   1.0968483e+02   1.1494275e+01
   1.0973128e+02   1.1509699e+01
   1.0977724e+02   1.1524961e+01
   1.0982271e+02   1.1540062e+01
   1.0986772e+02   1.1555007e+01
   1.0991226e+02   1.1569798e+01
   1.0995635e+02   1.1584440e+01
   1.1000000e+02   1.1598934e+01


==> Fig1_10_10.dat <==
   9.0000000e+01   5.5456987e+00
   9.3010300e+01   6.5287747e+00
   9.4771213e+01   7.1080436e+00
   9.6020600e+01   7.5202243e+00
   9.6989700e+01   7.8404351e+00
   9.7781513e+01   8.1023233e+00
   9.8450980e+01   8.3238963e+00
   9.9030900e+01   8.5159265e+00
   9.9542425e+01   8.6853730e+00
   1.0000000e+02   8.8369932e+00
   1.0041393e+02   8.9741834e+00
   1.0079181e+02   9.0994530e+00
   1.0113943e+02   9.2147092e+00
   1.0146128e+02   9.3214349e+00
   1.0176091e+02   9.4208063e+00
   1.0204120e+02   9.5137719e+00
   1.0230449e+02   9.6011079e+00
   1.0255273e+02   9.6834573e+00
   1.0278754e+02   9.7613589e+00
   1.0301030e+02   9.8352687e+00
   1.0322219e+02   9.9055758e+00
   1.0342423e+02   9.9726153e+00
   1.0361728e+02   1.0036677e+01
   1.0380211e+02   1.0098015e+01
   1.0397940e+02   1.0156852e+01
   1.0414973e+02   1.0213382e+01
   1.0431364e+02   1.0267781e+01
   1.0447158e+02   1.0320202e+01
   1.0462398e+02   1.0370786e+01
   1.0477121e+02   1.0419656e+01
   1.0491362e+02   1.0466924e+01
   1.0505150e+02   1.0512693e+01
   1.0518514e+02   1.0557055e+01
   1.0531479e+02   1.0600093e+01
   1.0544068e+02   1.0641884e+01
   1.0556303e+02   1.0682498e+01
   1.0568202e+02   1.0722001e+01
   1.0579784e+02   1.0760450e+01
   1.0591065e+02   1.0797902e+01
   1.0602060e+02   1.0834405e+01
   1.0612784e+02   1.0870008e+01
   1.0623249e+02   1.0904754e+01
   1.0633468e+02   1.0938682e+01
   1.0643453e+02   1.0971830e+01
   1.0653213e+02   1.1004235e+01
   1.0662758e+02   1.1035927e+01
   1.0672098e+02   1.1066938e+01
   1.0681241e+02   1.1097296e+01
   1.0690196e+02   1.1127029e+01
   1.0698970e+02   1.1156161e+01
   1.0707570e+02   1.1184716e+01
   1.0716003e+02   1.1212718e+01
   1.0724276e+02   1.1240186e+01
   1.0732394e+02   1.1267141e+01
   1.0740363e+02   1.1293602e+01
   1.0748188e+02   1.1319586e+01
   1.0755875e+02   1.1345110e+01
   1.0763428e+02   1.1370190e+01
   1.0770852e+02   1.1394842e+01
   1.0778151e+02   1.1419080e+01
   1.0785330e+02   1.1442917e+01
   1.0792392e+02   1.1466367e+01
   1.0799341e+02   1.1489442e+01
   1.0806180e+02   1.1512154e+01
   1.0812913e+02   1.1534513e+01
   1.0819544e+02   1.1556531e+01
   1.0826075e+02   1.1578219e+01
   1.0832509e+02   1.1599585e+01
   1.0838849e+02   1.1620639e+01
   1.0845098e+02   1.1641390e+01
   1.0851258e+02   1.1661847e+01
   1.0857332e+02   1.1682019e+01
   1.0863323e+02   1.1701912e+01
   1.0869232e+02   1.1721534e+01
   1.0875061e+02   1.1740893e+01
   1.0880814e+02   1.1759996e+01
   1.0886491e+02   1.1778849e+01
   1.0892095e+02   1.1797459e+01
   1.0897627e+02   1.1815832e+01
   1.0903090e+02   1.1833974e+01
   1.0908485e+02   1.1851890e+01
   1.0913814e+02   1.1869587e+01
   1.0919078e+02   1.1887069e+01
   1.0924279e+02   1.1904342e+01
   1.0929419e+02   1.1921411e+01
   1.0934498e+02   1.1938280e+01
   1.0939519e+02   1.1954954e+01
   1.0944483e+02   1.1971438e+01
   1.0949390e+02   1.1987735e+01
   1.0954243e+02   1.2003851e+01
   1.0959041e+02   1.2019788e+01
   1.0963788e+02   1.2035551e+01
   1.0968483e+02   1.2051144e+01
   1.0973128e+02   1.2066570e+01
   1.0977724e+02   1.2081833e+01
   1.0982271e+02   1.2096936e+01
   1.0986772e+02   1.2111883e+01
   1.0991226e+02   1.2126676e+01
   1.0995635e+02   1.2141319e+01
   1.1000000e+02   1.2155815e+01


==> Fig1_10_2.dat <==
   9.0000000e+01   5.3759823e+00
   9.3010300e+01   6.3571501e+00
   9.4771213e+01   6.9357717e+00
   9.6020600e+01   7.3476267e+00
   9.6989700e+01   7.6676414e+00
   9.7781513e+01   7.9293986e+00
   9.8450980e+01   8.1508779e+00
   9.9030900e+01   8.3428377e+00
   9.9542425e+01   8.5122294e+00
   1.0000000e+02   8.6638058e+00
   1.0041393e+02   8.8009600e+00
   1.0079181e+02   8.9261998e+00
   1.0113943e+02   9.0414306e+00
   1.0146128e+02   9.1481345e+00
   1.0176091e+02   9.2474871e+00
   1.0204120e+02   9.3404363e+00
   1.0230449e+02   9.4277577e+00
   1.0255273e+02   9.5100942e+00
   1.0278754e+02   9.5879842e+00
   1.0301030e+02   9.6618835e+00
   1.0322219e+02   9.7321812e+00
   1.0342423e+02   9.7992122e+00
   1.0361728e+02   9.8632664e+00
   1.0380211e+02   9.9245973e+00
   1.0397940e+02   9.9834268e+00
   1.0414973e+02   1.0039951e+01
   1.0431364e+02   1.0094344e+01
   1.0447158e+02   1.0146761e+01
   1.0462398e+02   1.0197339e+01
   1.0477121e+02   1.0246205e+01
   1.0491362e+02   1.0293469e+01
   1.0505150e+02   1.0339234e+01
   1.0518514e+02   1.0383591e+01
   1.0531479e+02   1.0426626e+01
   1.0544068e+02   1.0468414e+01
   1.0556303e+02   1.0509025e+01
   1.0568202e+02   1.0548525e+01
   1.0579784e+02   1.0586971e+01
   1.0591065e+02   1.0624420e+01
   1.0602060e+02   1.0660921e+01
   1.0612784e+02   1.0696522e+01
   1.0623249e+02   1.0731265e+01
   1.0633468e+02   1.0765191e+01
   1.0643453e+02   1.0798337e+01
   1.0653213e+02   1.0830739e+01
   1.0662758e+02   1.0862430e+01
   1.0672098e+02   1.0893439e+01
   1.0681241e+02   1.0923795e+01
   1.0690196e+02   1.0953526e+01
   1.0698970e+02   1.0982657e+01
   1.0707570e+02   1.1011211e+01
   1.0716003e+02   1.1039211e+01
   1.0724276e+02   1.1066678e+01
   1.0732394e+02   1.1093631e+01
   1.0740363e+02   1.1120090e+01
   1.0748188e+02   1.1146073e+01
   1.0755875e+02   1.1171596e+01
   1.0763428e+02   1.1196675e+01
   1.0770852e+02   1.1221326e+01
   1.0778151e+02   1.1245563e+01
   1.0785330e+02   1.1269399e+01
   1.0792392e+02   1.1292848e+01
   1.0799341e+02   1.1315922e+01
   1.0806180e+02   1.1338632e+01
   1.0812913e+02   1.1360991e+01
   1.0819544e+02   1.1383008e+01
   1.0826075e+02   1.1404694e+01
   1.0832509e+02   1.1426060e+01
   1.0838849e+02   1.1447113e+01
   1.0845098e+02   1.1467864e+01
   1.0851258e+02   1.1488320e+01
   1.0857332e+02   1.1508490e+01
   1.0863323e+02   1.1528383e+01
   1.0869232e+02   1.1548004e+01
   1.0875061e+02   1.1567363e+01
   1.0880814e+02   1.1586465e+01
   1.0886491e+02   1.1605317e+01
   1.0892095e+02   1.1623926e+01
   1.0897627e+02   1.1642299e+01
   1.0903090e+02   1.1660440e+01
   1.0908485e+02   1.1678356e+01
   1.0913814e+02   1.1696052e+01
   1.0919078e+02   1.1713534e+01
   1.0924279e+02   1.1730806e+01
   1.0929419e+02   1.1747874e+01
   1.0934498e+02   1.1764743e+01
   1.0939519e+02   1.1781417e+01
   1.0944483e+02   1.1797900e+01
   1.0949390e+02   1.1814197e+01
   1.0954243e+02   1.1830311e+01
   1.0959041e+02   1.1846248e+01
   1.0963788e+02   1.1862011e+01
   1.0968483e+02   1.1877603e+01
   1.0973128e+02   1.1893029e+01
   1.0977724e+02   1.1908291e+01
   1.0982271e+02   1.1923394e+01
   1.0986772e+02   1.1938340e+01
   1.0991226e+02   1.1953133e+01
   1.0995635e+02   1.1967776e+01
   1.1000000e+02   1.1982272e+01


==> Fig2_30_1.dat <==
   9.0000000e+01   3.6245407e+00
   9.3010300e+01   4.5442727e+00
   9.4771213e+01   5.1009523e+00
   9.6020600e+01   5.5015317e+00
   9.6989700e+01   5.8146792e+00
   9.7781513e+01   6.0718147e+00
   9.8450980e+01   6.2899712e+00
   9.9030900e+01   6.4794269e+00
   9.9542425e+01   6.6468638e+00
   1.0000000e+02   6.7968717e+00
   1.0041393e+02   6.9327397e+00
   1.0079181e+02   7.0569055e+00
   1.0113943e+02   7.1712261e+00
   1.0146128e+02   7.2771488e+00
   1.0176091e+02   7.3758234e+00
   1.0204120e+02   7.4681788e+00
   1.0230449e+02   7.5549758e+00
   1.0255273e+02   7.6368457e+00
   1.0278754e+02   7.7143180e+00
   1.0301030e+02   7.7878411e+00
   1.0322219e+02   7.8577983e+00
   1.0342423e+02   7.9245194e+00
   1.0361728e+02   7.9882907e+00
   1.0380211e+02   8.0493620e+00
   1.0397940e+02   8.1079527e+00
   1.0414973e+02   8.1642564e+00
   1.0431364e+02   8.2184451e+00
   1.0447158e+02   8.2706718e+00
   1.0462398e+02   8.3210738e+00
   1.0477121e+02   8.3697741e+00
   1.0491362e+02   8.4168841e+00
   1.0505150e+02   8.4625042e+00
   1.0518514e+02   8.5067258e+00
   1.0531479e+02   8.5496321e+00
   1.0544068e+02   8.5912992e+00
   1.0556303e+02   8.6317965e+00
   1.0568202e+02   8.6711881e+00
   1.0579784e+02   8.7095326e+00
   1.0591065e+02   8.7468842e+00
   1.0602060e+02   8.7832932e+00
   1.0612784e+02   8.8188059e+00
   1.0623249e+02   8.8534654e+00
   1.0633468e+02   8.8873118e+00
   1.0643453e+02   8.9203822e+00
   1.0653213e+02   8.9527116e+00
   1.0662758e+02   8.9843323e+00
   1.0672098e+02   9.0152748e+00
   1.0681241e+02   9.0455675e+00
   1.0690196e+02   9.0752373e+00
   1.0698970e+02   9.1043091e+00
   1.0707570e+02   9.1328067e+00
   1.0716003e+02   9.1607522e+00
   1.0724276e+02   9.1881667e+00
   1.0732394e+02   9.2150700e+00
   1.0740363e+02   9.2414807e+00
   1.0748188e+02   9.2674166e+00
   1.0755875e+02   9.2928945e+00
   1.0763428e+02   9.3179302e+00
   1.0770852e+02   9.3425389e+00
   1.0778151e+02   9.3667349e+00
   1.0785330e+02   9.3905317e+00
   1.0792392e+02   9.4139424e+00
   1.0799341e+02   9.4369792e+00
   1.0806180e+02   9.4596540e+00
   1.0812913e+02   9.4819779e+00
   1.0819544e+02   9.5039616e+00
   1.0826075e+02   9.5256154e+00
   1.0832509e+02   9.5469489e+00
   1.0838849e+02   9.5679716e+00
   1.0845098e+02   9.5886923e+00
   1.0851258e+02   9.6091197e+00
   1.0857332e+02   9.6292618e+00
   1.0863323e+02   9.6491266e+00
   1.0869232e+02   9.6687216e+00
   1.0875061e+02   9.6880539e+00
   1.0880814e+02   9.7071307e+00
   1.0886491e+02   9.7259585e+00
   1.0892095e+02   9.7445437e+00
   1.0897627e+02   9.7628926e+00
   1.0903090e+02   9.7810110e+00
   1.0908485e+02   9.7989047e+00
   1.0913814e+02   9.8165792e+00
   1.0919078e+02   9.8340398e+00
   1.0924279e+02   9.8512915e+00
   1.0929419e+02   9.8683395e+00
   1.0934498e+02   9.8851883e+00
   1.0939519e+02   9.9018426e+00
   1.0944483e+02   9.9183068e+00
   1.0949390e+02   9.9345853e+00
   1.0954243e+02   9.9506821e+00
   1.0959041e+02   9.9666013e+00
   1.0963788e+02   9.9823468e+00
   1.0968483e+02   9.9979223e+00
   1.0973128e+02   1.0013331e+01
   1.0977724e+02   1.0028578e+01
   1.0982271e+02   1.0043665e+01
   1.0986772e+02   1.0058595e+01
   1.0991226e+02   1.0073373e+01
   1.0995635e+02   1.0088001e+01
   1.1000000e+02   1.0102482e+01


==> Fig2_30_10.dat <==
   9.0000000e+01   5.4845202e+00
   9.3010300e+01   6.4669587e+00
   9.4771213e+01   7.0460115e+00
   9.6020600e+01   7.4580835e+00
   9.6989700e+01   7.7782289e+00
   9.7781513e+01   8.0400734e+00
   9.8450980e+01   8.2616152e+00
   9.9030900e+01   8.4536219e+00
   9.9542425e+01   8.6230501e+00
   1.0000000e+02   8.7746557e+00
   1.0041393e+02   8.9118339e+00
   1.0079181e+02   9.0370936e+00
   1.0113943e+02   9.1523413e+00
   1.0146128e+02   9.2590597e+00
   1.0176091e+02   9.3584248e+00
   1.0204120e+02   9.4513850e+00
   1.0230449e+02   9.5387161e+00
   1.0255273e+02   9.6210612e+00
   1.0278754e+02   9.6989590e+00
   1.0301030e+02   9.7728652e+00
   1.0322219e+02   9.8431692e+00
   1.0342423e+02   9.9102059e+00
   1.0361728e+02   9.9742654e+00
   1.0380211e+02   1.0035601e+01
   1.0397940e+02   1.0094435e+01
   1.0414973e+02   1.0150963e+01
   1.0431364e+02   1.0205360e+01
   1.0447158e+02   1.0257780e+01
   1.0462398e+02   1.0308362e+01
   1.0477121e+02   1.0357230e+01
   1.0491362e+02   1.0404497e+01
   1.0505150e+02   1.0450265e+01
   1.0518514e+02   1.0494625e+01
   1.0531479e+02   1.0537662e+01
   1.0544068e+02   1.0579452e+01
   1.0556303e+02   1.0620066e+01
   1.0568202e+02   1.0659567e+01
   1.0579784e+02   1.0698016e+01
   1.0591065e+02   1.0735466e+01
   1.0602060e+02   1.0771969e+01
   1.0612784e+02   1.0807571e+01
   1.0623249e+02   1.0842316e+01
   1.0633468e+02   1.0876243e+01
   1.0643453e+02   1.0909391e+01
   1.0653213e+02   1.0941794e+01
   1.0662758e+02   1.0973486e+01
   1.0672098e+02   1.1004496e+01
   1.0681241e+02   1.1034854e+01
   1.0690196e+02   1.1064586e+01
   1.0698970e+02   1.1093718e+01
   1.0707570e+02   1.1122273e+01
   1.0716003e+02   1.1150274e+01
   1.0724276e+02   1.1177741e+01
   1.0732394e+02   1.1204696e+01
   1.0740363e+02   1.1231156e+01
   1.0748188e+02   1.1257140e+01
   1.0755875e+02   1.1282664e+01
   1.0763428e+02   1.1307744e+01
   1.0770852e+02   1.1332395e+01
   1.0778151e+02   1.1356633e+01
   1.0785330e+02   1.1380470e+01
   1.0792392e+02   1.1403919e+01
   1.0799341e+02   1.1426993e+01
   1.0806180e+02   1.1449705e+01
   1.0812913e+02   1.1472064e+01
   1.0819544e+02   1.1494082e+01
   1.0826075e+02   1.1515769e+01
   1.0832509e+02   1.1537135e+01
   1.0838849e+02   1.1558189e+01
   1.0845098e+02   1.1578940e+01
   1.0851258e+02   1.1599397e+01
   1.0857332e+02   1.1619567e+01
   1.0863323e+02   1.1639460e+01
   1.0869232e+02   1.1659082e+01
   1.0875061e+02   1.1678441e+01
   1.0880814e+02   1.1697544e+01
   1.0886491e+02   1.1716397e+01
   1.0892095e+02   1.1735006e+01
   1.0897627e+02   1.1753379e+01
   1.0903090e+02   1.1771521e+01
   1.0908485e+02   1.1789437e+01
   1.0913814e+02   1.1807134e+01
   1.0919078e+02   1.1824616e+01
   1.0924279e+02   1.1841889e+01
   1.0929419e+02   1.1858957e+01
   1.0934498e+02   1.1875826e+01
   1.0939519e+02   1.1892500e+01
   1.0944483e+02   1.1908983e+01
   1.0949390e+02   1.1925281e+01
   1.0954243e+02   1.1941396e+01
   1.0959041e+02   1.1957333e+01
   1.0963788e+02   1.1973096e+01
   1.0968483e+02   1.1988689e+01
   1.0973128e+02   1.2004115e+01
   1.0977724e+02   1.2019377e+01
   1.0982271e+02   1.2034480e+01
   1.0986772e+02   1.2049427e+01
   1.0991226e+02   1.2064220e+01
   1.0995635e+02   1.2078863e+01
   1.1000000e+02   1.2093359e+01


==> Fig2_30_2.dat <==
   9.0000000e+01   4.6078751e+00
   9.3010300e+01   5.5736585e+00
   9.4771213e+01   6.1469874e+00
   9.6020600e+01   6.5561639e+00
   9.6989700e+01   6.8745610e+00
   9.7781513e+01   7.1352354e+00
   9.8450980e+01   7.3559391e+00
   9.9030900e+01   7.5473160e+00
   9.9542425e+01   7.7162537e+00
   1.0000000e+02   7.8674664e+00
   1.0041393e+02   8.0043227e+00
   1.0079181e+02   8.1293141e+00
   1.0113943e+02   8.2443345e+00
   1.0146128e+02   8.3508581e+00
   1.0176091e+02   8.4500542e+00
   1.0204120e+02   8.5428664e+00
   1.0230449e+02   8.6300670e+00
   1.0255273e+02   8.7122960e+00
   1.0278754e+02   8.7900898e+00
   1.0301030e+02   8.8639025e+00
   1.0322219e+02   8.9341219e+00
   1.0342423e+02   9.0010815e+00
   1.0361728e+02   9.0650707e+00
   1.0380211e+02   9.1263419e+00
   1.0397940e+02   9.1851165e+00
   1.0414973e+02   9.2415902e+00
   1.0431364e+02   9.2959362e+00
   1.0447158e+02   9.3483091e+00
   1.0462398e+02   9.3988472e+00
   1.0477121e+02   9.4476746e+00
   1.0491362e+02   9.4949035e+00
   1.0505150e+02   9.5406351e+00
   1.0518514e+02   9.5849616e+00
   1.0531479e+02   9.6279666e+00
   1.0544068e+02   9.6697267e+00
   1.0556303e+02   9.7103120e+00
   1.0568202e+02   9.7497867e+00
   1.0579784e+02   9.7882100e+00
   1.0591065e+02   9.8256364e+00
   1.0602060e+02   9.8621165e+00
   1.0612784e+02   9.8976968e+00
   1.0623249e+02   9.9324207e+00
   1.0633468e+02   9.9663284e+00
   1.0643453e+02   9.9994575e+00
   1.0653213e+02   1.0031843e+01
   1.0662758e+02   1.0063517e+01
   1.0672098e+02   1.0094511e+01
   1.0681241e+02   1.0124853e+01
   1.0690196e+02   1.0154570e+01
   1.0698970e+02   1.0183687e+01
   1.0707570e+02   1.0212228e+01
   1.0716003e+02   1.0240216e+01
   1.0724276e+02   1.0267670e+01
   1.0732394e+02   1.0294612e+01
   1.0740363e+02   1.0321060e+01
   1.0748188e+02   1.0347032e+01
   1.0755875e+02   1.0372545e+01
   1.0763428e+02   1.0397615e+01
   1.0770852e+02   1.0422256e+01
   1.0778151e+02   1.0446483e+01
   1.0785330e+02   1.0470310e+01
   1.0792392e+02   1.0493750e+01
   1.0799341e+02   1.0516816e+01
   1.0806180e+02   1.0539518e+01
   1.0812913e+02   1.0561868e+01
   1.0819544e+02   1.0583878e+01
   1.0826075e+02   1.0605557e+01
   1.0832509e+02   1.0626915e+01
   1.0838849e+02   1.0647961e+01
   1.0845098e+02   1.0668705e+01
   1.0851258e+02   1.0689155e+01
   1.0857332e+02   1.0709319e+01
   1.0863323e+02   1.0729205e+01
   1.0869232e+02   1.0748820e+01
   1.0875061e+02   1.0768173e+01
   1.0880814e+02   1.0787269e+01
   1.0886491e+02   1.0806116e+01
   1.0892095e+02   1.0824719e+01
   1.0897627e+02   1.0843086e+01
   1.0903090e+02   1.0861222e+01
   1.0908485e+02   1.0879133e+01
   1.0913814e+02   1.0896824e+01
   1.0919078e+02   1.0914301e+01
   1.0924279e+02   1.0931569e+01
   1.0929419e+02   1.0948633e+01
   1.0934498e+02   1.0965497e+01
   1.0939519e+02   1.0982166e+01
   1.0944483e+02   1.0998645e+01
   1.0949390e+02   1.1014937e+01
   1.0954243e+02   1.1031048e+01
   1.0959041e+02   1.1046981e+01
   1.0963788e+02   1.1062740e+01
   1.0968483e+02   1.1078328e+01
   1.0973128e+02   1.1093750e+01
   1.0977724e+02   1.1109009e+01
   1.0982271e+02   1.1124108e+01
   1.0986772e+02   1.1139050e+01
   1.0991226e+02   1.1153840e+01
   1.0995635e+02   1.1168479e+01
   1.1000000e+02   1.1182972e+01


==> Fig3_10.dat <==
   1.0000000e+00   9.0110097e-01
   2.0000000e+00   9.6799195e-01
   3.0000000e+00   9.8478259e-01
   4.0000000e+00   9.9121275e-01
   5.0000000e+00   9.9430426e-01
   6.0000000e+00   9.9601658e-01
   7.0000000e+00   9.9706074e-01
   8.0000000e+00   9.9774326e-01
   9.0000000e+00   9.9821342e-01
   1.0000000e+01   9.9855084e-01
   1.1000000e+01   9.9880110e-01
   1.2000000e+01   9.9899179e-01
   1.3000000e+01   9.9914041e-01
   1.4000000e+01   9.9925846e-01
   1.5000000e+01   9.9935378e-01
   1.6000000e+01   9.9943185e-01
   1.7000000e+01   9.9949659e-01
   1.8000000e+01   9.9955087e-01
   1.9000000e+01   9.9959682e-01
   2.0000000e+01   9.9963607e-01


==> Fig3_30.dat <==
   1.0000000e+00   6.5262979e-01
   2.0000000e+00   8.2968762e-01
   3.0000000e+00   9.0110097e-01
   4.0000000e+00   9.3635958e-01
   5.0000000e+00   9.5603281e-01
   6.0000000e+00   9.6799195e-01
   7.0000000e+00   9.7574509e-01
   8.0000000e+00   9.8103075e-01
   9.0000000e+00   9.8478259e-01
   1.0000000e+01   9.8753513e-01
   1.1000000e+01   9.8961080e-01
   1.2000000e+01   9.9121275e-01
   1.3000000e+01   9.9247380e-01
   1.4000000e+01   9.9348358e-01
   1.5000000e+01   9.9430426e-01
   1.6000000e+01   9.9498001e-01
   1.7000000e+01   9.9554289e-01
   1.8000000e+01   9.9601658e-01
   1.9000000e+01   9.9641890e-01
   2.0000000e+01   9.9676345e-01


==> Fig3_50.dat <==
   1.0000000e+00   4.9856238e-01
   2.0000000e+00   7.0459914e-01
   3.0000000e+00   8.0687672e-01
   4.0000000e+00   8.6504770e-01
   5.0000000e+00   9.0110097e-01
   6.0000000e+00   9.2483427e-01
   7.0000000e+00   9.4118901e-01
   8.0000000e+00   9.5287822e-01
   9.0000000e+00   9.6148791e-01
   1.0000000e+01   9.6799195e-01
   1.1000000e+01   9.7301273e-01
   1.2000000e+01   9.7696170e-01
   1.3000000e+01   9.8011878e-01
   1.4000000e+01   9.8267930e-01
   1.5000000e+01   9.8478259e-01
   1.6000000e+01   9.8653001e-01
   1.7000000e+01   9.8799660e-01
   1.8000000e+01   9.8923883e-01
   1.9000000e+01   9.9029978e-01
   2.0000000e+01   9.9121275e-01

